Bayesian inversion for electromyography using low-rank tensor formats

The reconstruction of the structure of biological tissue using electromyographic data is a non-invasive imaging method with diverse medical applications. Mathematically, this process is an inverse problem. Furthermore, electromyographic data are highly sensitive to changes in the electrical conductivity that describes the structure of the tissue. Modeling the inevitable measurement error as a stochastic quantity leads to a Bayesian approach. Solving the discretized Bayes-inverse problem means drawing samples from the posterior distribution of parameters, e.g., the conductivity, given measurement data. Using, e.g., a Metropolis-Hastings algorithm for this purpose involves solving the forward problem for different parameter combinations which requires a high computational effort. Low-rank tensor formats can reduce this effort by providing a data-sparse representation of all occurring linear systems of equations simultaneously and allow for their efficient solution. The application of Bayes' theorem proves the well-posedness of the Bayes-inverse problem. The derivation and proof of a low-rank representation of the forward problem allow for the precomputation of all solutions of this problem under certain assumptions, resulting in an efficient and theory-based sampling algorithm. Numerical experiments support the theoretical results, but also indicate that a high number of samples is needed to obtain reliable estimates for the parameters. The Metropolis-Hastings sampling algorithm, using the precomputed forward solution in a tensor format, draws this high number of samples and therefore enables solving problems which are infeasible using classical methods.

==> img/data_experiment_3_new.dat <==
number_of_samples tensor_precomp_time tensor_sampling_time full_sampling_time tensor_full speed_up
125 14.2043 0.452189 18.634866 14.656489 1.27144133905467
250 13.746 0.959593 37.057205 14.705593 2.51993952233004
500 13.5559 1.873969 74.315612 15.429869 4.81634756588018
1000 13.7616 3.729197 148.074337 17.490797 8.46584275147668
2000 13.6132 7.259114 295.306938 20.872314 14.1482606097244
4000 13.5771 14.66352 589.584915 28.24062 20.8771944454477
8000 13.7668 29.62359 1182.52152 43.39039 27.2530742406325
16000 13.673 59.76454 2370.21517 73.43754 32.2752528202878
32000 13.6287 119.4938 4748.34841 133.1225 35.6690147045015
64000 13.6296 245.1983 9470.44209 258.8279 36.5897265712081
128000 13.6913 501.9045 18956.6281 515.5958 36.7664517437885


==> img/data_experiment_4_estimated.dat <==
h_inv tensor_precomp_time tensor_sampling_time tensor_total_time full_sampling_time speedup
3 16.622 530.22 546.842 14807.623 27.07843033
6 107.9274 1095.2 1203.1274 108911.78 90.52389631
9 217.087 3339.2 35556.287 1124496.6 316.1996206
12 678.4485 9637.4 10315.8485 6713693.5 650.8135031

